A Generalized Bayesian Approach to Clustering with Dimension Reduction

Generalized Bayes product partition models provide a probabilistic counterpart to loss-based clustering. They update a prior over partitions through an exponentiated clustering loss rather than a likelihood, so allocation uncertainty can be quantified without a full generative model for the data. However, their performance depends on the space in which the loss is evaluated. For high-dimensional observations, a squared Euclidean loss on the raw features can be dominated by irrelevant coordinates or fail to reflect cluster structure lying near a nonlinear low-dimensional manifold. We propose an extension in which an autoencoder and the partition are learned together, so that the space in which the clustering loss is evaluated is shaped by the clustering itself. Our generalized posterior combines a reconstruction loss, which keeps the low-dimensional representation faithful to the observed data, with a within-cluster sum of squares in the latent representation, which encourages cluster separation. Posterior computation alternates between Gibbs sampling over partitions and gradient-based updates of the autoencoder network, with the learning rate estimated jointly. We illustrate the approach through simulation studies and applications to four benchmark datasets.

==> README.txt <==
CSDA / Elsevier elsarticle conversion
====================================

MAIN FILE: main.tex
SUPPLEMENT: supplement.tex

Upload this ZIP to Overleaf and select main.tex as the main document.
Compile with pdfLaTeX. The included supplement.aux supplies the main paper's
references to Supplementary Sections, Tables and Figures.
After editing the supplement, select supplement.tex and compile it twice,
then return to main.tex and recompile it.

Local compilation (from this directory):
  pdflatex -no-shell-escape supplement.tex
  pdflatex -no-shell-escape supplement.tex
  pdflatex -no-shell-escape main.tex
  bibtex main
  pdflatex -no-shell-escape main.tex
  pdflatex -no-shell-escape main.tex

What was converted
------------------
- manuscript_v1.tex was selected as the complete main paper and renamed main.tex.
- Main paper uses elsarticle, preprint, 12pt, A4, author-year references and
  elsarticle-harv.bst, following Elsevier's official author-year template.
- Title and abstract use frontmatter. Five suggested keywords were added.
- Redundant/unused packages and the former custom margins/line spacing were
  removed. The class now controls the main paper's page layout.
- Source paragraph-heading terminal stops were removed where elsarticle adds
  its own stop, avoiding doubled punctuation in the rendered headings.
- Four forced [H] floats now use [htbp]. The first simulation table is fitted
  to the available text width. Five long equations use aligned line breaks
  to stay within the class's text width; their mathematical content is unchanged.
  Numerical results and manuscript wording remain those supplied by the author.
- The supplement retains its independent article layout and S numbering.
- All 10 referenced figures, bibliography and class files are at one level,
  as required for Editorial Manager source submissions.
- Demo.tex, Paradise_talk.tex, six unused figures and the supplied stale AUX
  were not incorporated; they remain in the original uploaded ZIP.

Items still requiring the author's input
----------------------------------------
- Both supplied manuscripts had empty author fields. Fill author names,
  affiliations and corresponding-author details; commented examples are in
  main.tex. No personal details were inferred.
- Review the five suggested keywords.
- The supplement's existing comments ask the author to report t-SNE settings
  (perplexity, random seed and plotted sample size) and to reconcile archived
  experiments with the final implementation. These are scientific checks,
  not formatting changes, and remain for the author.
- Add any funding, competing-interest, contribution or other declarations
  actually applicable to the authors and required by the submission system.

Official sources checked on 2026-11-04
-------------------------------------
CSDA's official journal organization recommends elsarticle and states that
initial submission can be a single PDF without a specific compulsory format:
https://www.cmstatistics.org/submission.php

Article structure (including up to six keywords):
https://www.cmstatistics.org/docs/Article_structure.pdf

Elsevier LaTeX instructions and official template download:
https://www.elsevier.com/researcher/author/policies-and-guidelines/latex-instructions

The full ScienceDirect guide was inaccessible during this conversion, so this
package does not claim to verify every submission-system requirement.

The bundled elsarticle class and bibliography style are unmodified Elsevier
files, distributed under the LaTeX Project Public License; source files and
the upstream README are included alongside them.


==> elsarticle-README.txt <==
This is Elsevier's new document class for typeset journal articles,
elsarticle.cls.  It is now accepted for submitted articles, both in
Elsevier's electronic submission system and elsewhere.

Elsevier's previous document class for typeset articles, elsart.cls,
is now over 15 years old. It has been replaced with this newly written
document class elsarticle.cls, which has been developed for Elsevier
by the leading TeX developer STM Document Engineering Pvt Ltd.

elsarticle.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

Bugs and problems with elsarticle.cls may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the elsarticle
bundle.  The following are the main files available:
- elsarticle.dtx, the dtx file
- elsdoc.pdf, the user documentation
- elsarticle-template-num.tex, template file for numerical citations
- elsarticle-template-harv.tex, template file for name-year citations
- elsarticle-template-num-names.tex, template file for numerical 
  citations + new natbib option.  Eg. Jones et al. [21]
- elsarticle-num.bst, bibliographic style for numerical references
- elsarticle-harv.bst, bibliographic style for name-year references
- elsarticle-num-names.bst, bibliographic style for numerical 
  referencces + new natbib option for citations.

To extract elsarticle.cls from *.dtx: latex elsarticle.ins

The documentation file is elsdoc.tex in the contrib directory.  To
compile it:
1. pdflatex elsdoc
2. pdflatex elsdoc
3. pdflatex elsdoc

or

use the makefile. Use the target `all' (eg: make all).

The above procedure will create a print version, namely elsdoc.pdf.

Copyright 2007-2024, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. elsarticle.cls,
related documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. This work has the LPPL maintenance status
'author-maintained'.

